A Polynomial Approach to the Spectrum of Dirac-Weyl Polygonal Billiards

The Schr\"odinger equation in a square or rectangle with hard walls is solved in every introductory quantum mechanics course. Solutions for other polygonal enclosures only exist in a very restricted class of polygons, and are all based on a result obtained by Lam\'e in 1852. Any enclosure can, of course, be addressed by finite element methods for partial differential equations. In this paper, we present a variational method to approximate the low-energy spectrum and wave-functions for arbitrary convex polygonal enclosures, developed initially for the study of vibrational modes of plates. In view of the recent interest in the spectrum of quantum dots of two dimensional materials, described by effective models with massless electrons, we extend the method to the Dirac-Weyl equation for a spin-1/2 fermion confined in a quantum billiard of polygonal shape, with different types of boundary conditions. We illustrate the method's convergence in cases where the spectrum in known exactly and apply it to cases where no exact solution exists.

==> jls_square_2/data/full_spectrum/full_symbolic_1.dat <==
-1.698248706
-1.4958387275753653
1.4958387275753653
1.698248706


==> jls_square_2/data/full_spectrum/full_symbolic_11.dat <==
-52.2072093
-48.16785181
-42.67256576365406
-37.99469951029489
-26.67692109
-25.10106605
-22.615015673510094
-19.64698415694066
-19.11580858
-18.24641295
-16.111913934948557
-14.45144484
-13.766000917738179
-13.71522974
-13.389386334601618
-11.01023636523327
-9.927684073
-8.924110225
-8.540014642308575
-5.6498528753720585
-2.648620054210992
-2.005566862
2.005566862
2.648620054210992
5.6498528753720585
8.540014642308575
8.924110225
9.927684073
11.01023636523327
13.389386334601618
13.71522974
13.766000917738179
14.45144484
16.111913934948557
18.24641295
19.11580858
19.64698415694066
22.615015673510094
25.10106605
26.67692109
37.99469951029489
42.67256576365406
48.16785181
52.2072093


==> jls_square_2/data/full_spectrum/full_symbolic_13.dat <==
-68.81418119
-64.25829324
-57.68742682
-52.61736782
-34.45529736
-32.44044598
-29.83142623
-26.36019394
-24.22505114
-23.21309265
-21.22822989
-18.91081798
-18.79143942
-18.10795073
-16.09483889
-15.50812703
-14.44379422
-13.71573808
-13.71181077
-11.01012463
-9.927713632
-8.924114972
-8.540005876
-5.649839521
-2.648619985
-2.005586989
2.005586989
2.648619985
5.649839521
8.540005876
8.924114972
9.927713632
11.01012463
13.71181077
13.71573808
14.44379422
15.50812703
16.09483889
18.10795073
18.79143942
18.91081798
21.22822989
23.21309265
24.22505114
26.36019394
29.83142623
32.44044598
34.45529736
52.61736782
57.68742682
64.25829324
68.81418119


==> jls_square_2/data/full_spectrum/full_symbolic_15.dat <==
-87.89198131
-82.90421762
-75.16752365
-69.82131785
-43.52507103
-41.0715264
-38.29321835
-34.311913
-29.95466867
-28.72025276
-26.69384334
-24.05343374
-23.57475346
-22.72181235
-21.05268409
-18.84827937
-18.70061282
-18.06561496
-17.5621694
-16.09405751
-14.44151911
-13.71705089
-13.7108493
-11.01012384
-9.927720367
-8.924132402
-8.540032871
-5.649839352
-2.648622755
-2.005583621
2.005583621
2.648622755
5.649839352
8.540032871
8.924132402
9.927720367
11.01012384
13.7108493
13.71705089
14.44151911
16.09405751
17.5621694
18.06561496
18.70061282
18.84827937
21.05268409
22.72181235
23.57475346
24.05343374
26.69384334
28.72025276
29.95466867
34.311913
38.29321835
41.0715264
43.52507103
69.82131785
75.16752365
82.90421762
87.89198131


==> jls_square_2/data/full_spectrum/full_symbolic_17.dat <==
-109.4354193
-104.0899834
-95.12481057
-89.57926788
-53.90171822
-51.01981423
-48.04082708
-43.60332866
-36.42868501
-34.94101716
-32.80532069
-29.8394243
-28.53980589
-27.57539588
-26.0110715
-23.62401142
-23.35882817
-22.55957604
-21.03962041
-19.62814068
-18.82407114
-18.67191232
-18.04915645
-16.09403384
-14.44017929
-13.71709596
-13.7100816
-11.01012468
-9.927720559
-8.924122423
-8.540039464
-5.649839672
-2.648623933
-2.005586567
2.005586567
2.648623933
5.649839672
8.540039464
8.924122423
9.927720559
11.01012468
13.7100816
13.71709596
14.44017929
16.09403384
18.04915645
18.67191232
18.82407114
19.62814068
21.03962041
22.55957604
23.35882817
23.62401142
26.0110715
27.57539588
28.53980589
29.8394243
32.80532069
34.94101716
36.42868501
43.60332866
48.04082708
51.01981423
53.90171822
89.57926788
95.12481057
104.0899834
109.4354193


==> jls_square_2/data/full_spectrum/full_symbolic_19.dat <==
-133.4423716
-127.7943552
-117.5647289
-111.8715121
-65.59564689
-62.31196485
-59.08188728
-54.25697918
-43.71162568
-41.94391709
-39.73217623
-36.37446739
-33.91587649
-32.81478968
-31.15866042
-28.673133
-28.02667777
-27.16537905
-25.9133764
-23.54842022
-23.27005398
-22.49246596
-21.67281327
-21.03888952
-18.81152848
-18.67233792
-18.03980731
-16.09403318
-14.43934105
-13.71709686
-13.70968662
-11.01012425
-9.927718552
-8.924120427
-8.540039652
-5.649839593
-2.648624046
-2.00558595
2.00558595
2.648624046
5.649839593
8.540039652
8.924120427
9.927718552
11.01012425
13.70968662
13.71709686
14.43934105
16.09403318
18.03980731
18.67233792
18.81152848
21.03888952
21.67281327
22.49246596
23.27005398
23.54842022
25.9133764
27.16537905
28.02667777
28.673133
31.15866042
32.81478968
33.91587649
36.37446739
39.73217623
41.94391709
43.71162568
54.25697918
59.08188728
62.31196485
65.59564689
111.8715121
117.5647289
127.7943552
133.4423716


==> jls_square_2/data/full_spectrum/full_symbolic_2.dat <==
-5.743558760741789
-2.985214078
-2.735690510805227
-1.781762112
1.781762112
2.735690510805227
2.985214078
5.743558760741789


==> jls_square_2/data/full_spectrum/full_symbolic_3.dat <==
-10.33844498
-8.981270483
-5.747177266561468
-4.678668717641327
-2.5981667203185426
-1.968426771
1.968426771
2.5981667203185426
4.678668717641327
5.747177266561468
8.981270483
10.33844498


==> jls_square_2/data/full_spectrum/full_symbolic_5.dat <==
-17.23696654
-15.36228622
-12.046585345110056
-9.928887783
-9.117370394387041
-8.921812037
-6.95557993670133
-5.650733338280711
-2.6470583247995614
-2.00449327
2.00449327
2.6470583247995614
5.650733338280711
6.95557993670133
8.921812037
9.117370394387041
9.928887783
12.046585345110056
15.36228622
17.23696654


==> jls_square_2/data/full_spectrum/full_symbolic_7.dat <==
-26.40994946
-23.69717074
-19.945543779309077
-16.47148693282289
-14.69170808
-13.82971527
-11.04004754491321
-9.927323892
-9.167887579978093
-8.923829753
-8.53459536689167
-5.649577477375442
-2.6477668114841477
-2.005446415
2.005446415
2.6477668114841477
5.649577477375442
8.53459536689167
8.923829753
9.167887579978093
9.927323892
11.04004754491321
13.82971527
14.69170808
16.47148693282289
19.945543779309077
23.69717074
26.40994946


==> jls_square_2/data/full_spectrum/full_symbolic_9.dat <==
-38.07719289
-34.66130703
-30.103141609146597
-25.96968820528103
-20.1203423
-18.92299567
-16.48682747370252
-14.47904128
-13.891330467855935
-13.72955328
-11.316106683825392
-11.009923014889655
-9.927269932
-8.924107439
-8.539053853208669
-5.649851283108148
-2.6485297585255507
-2.005375516
2.005375516
2.6485297585255507
5.649851283108148
8.539053853208669
8.924107439
9.927269932
11.009923014889655
11.316106683825392
13.72955328
13.891330467855935
14.47904128
16.48682747370252
18.92299567
20.1203423
25.96968820528103
30.103141609146597
34.66130703
38.07719289

